Self-Harmonized Chain of Thought

Chain-of-thought (CoT) prompting has demonstrated the capacity of large language models to perform complex reasoning through intermediate steps. While effective, current CoT methods face challenges: Zero-shot-CoT can lead to reasoning errors, and Few-shot-CoT requires labor-intensive manual demonstrations. Auto-CoT attempts to address these issues by automatically generating diverse demonstrations, but this diversity can lead to inconsistent reasoning patterns. We propose ECHO (Self-Harmonized Chain of Thought), a novel method that unifies diverse solution paths into a consistent and effective reasoning pattern. ECHO employs an iterative process to refine and harmonize automatically generated demonstrations, mitigating the limitations of existing approaches. Our comprehensive experiments across arithmetic, commonsense, and symbolic reasoning tasks demonstrate that ECHO outperforms Auto-CoT by an average of 2.8%. These findings suggest that ECHO represents a significant step towards more robust and generalizable automated reasoning in large language models.

==> todo_list.txt <==
TODO LIST:

Must do [high priority]

# 1. Redraw Figure 4 for clarity
# 2. Adding GPT4o performance on GSM8K to the paper. (In Response to Suggestions 2 for Reviewer Kr5Y)
# 3. Adding more discussion about why ECHO reduces inconsistency and improves performance. (In Response to Weakness 3 for Reviewer D1P5)
# 4. Move Appendix D - Effect of Incorrect Demonstrations on Performance to the main pages, as readers may miss it.
# 5. Rephrase each figure's caption, such that it can be understand directly

May do [medium priority]

1. Redraw Figure 1, it looks ugly;
2. add gpt-4o experiment results if have time;
3. cite Iter-CoT, as mention by reviewers;
